Observability of signatures of transport-induced chemistry in clear atmospheres of hot gas giant exoplanets

Transport-induced quenching, i.e., the homogenisation of chemical abundances by atmospheric advection, is thought to occur in the atmospheres of hot gas giant exoplanets. While some numerical modelling of this process exists, the three-dimensional nature of transport-induced chemistry is underexplored. Here we present results of 3D cloud- and haze-free simulations of the atmospheres of HAT-P-11b, HD 189733b, HD 209458b, and WASP-17b including coupled hydrodynamics, radiative transfer and chemistry. Our simulations were performed with two chemical schemes: a chemical kinetics scheme, which is capable of capturing transport-induced quenching, and a simpler, more widely used chemical equilibrium scheme. We find that transport-induced quenching is predicted to occur in atmospheres of all planets in our sample; however, the extent to which it affects their synthetic spectra and phase curves varies from planet to planet. This implies that there is a "sweet spot" for the observability of signatures of transport-induced quenching, which is controlled by the interplay between the dynamics and chemistry.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
